Predicting Galaxy Star Formation Rates via the Co-evolution of Galaxies and Halos

In this paper, we test the age matching hypothesis that the star formation rate (SFR) of a galaxy of fixed stellar mass is determined by its dark matter halo formation history, and as such, that more quiescent galaxies reside in older halos. This simple model has been remarkably successful at predicting color-based galaxy statistics at low redshift as measured in the Sloan Digital Sky Survey (SDSS). To further test this method with observations, we present new SDSS measurements of the galaxy two-point correlation function and galaxy-galaxy lensing as a function of stellar mass and SFR, separated into quenched and star-forming galaxy samples. We find that our age matching model is in excellent agreement with these new measurements. We also employ a galaxy group finder and show that our model is able to predict: (1) the relative SFRs of central and satellite galaxies, (2) the SFR-dependence of the radial distribution of satellite galaxy populations within galaxy groups, rich groups, and clusters and their surrounding larger scale environments, and (3) the interesting feature that the satellite quenched fraction as a function of projected radial distance from the central galaxy exhibits an ~ r^-.15 slope, independent of environment. The accurate prediction for the spatial distribution of satellites is intriguing given the fact that we do not explicitly model satellite-specific processes after infall, and that in our model the virial radius does not mark a special transition region in the evolution of a satellite, contrary to most galaxy evolution models. The success of the model suggests that present-day galaxy SFR is strongly correlated with halo mass assembly history.

==> arXiv_abstract.txt <==
In this paper, we test the age matching hypothesis that the star
formation rate (SFR) of a galaxy is determined by its dark matter halo
formation history, and as such, that more quiescent galaxies reside in
older halos.  This simple model has been remarkably successful at
predicting color-based galaxy statistics at low redshift as measured
in the Sloan Digital Sky Survey (SDSS).  To further test this method
with observations, we present new SDSS measurements of the galaxy
two-point correlation function and galaxy-galaxy lensing as function
of stellar mass and SFR, separated into quenched and star forming
galaxy samples.  We find that our age matching model is in excellent
agreement with these  new measurements.  We also employ a galaxy group
finder and show that our model is able to predict: (1) the relative
SFRs of central and satellite galaxies, (2) the SFR-dependence of the
radial distribution of satellite galaxy populations within galaxy
groups, rich groups, and clusters and their surrounding larger scale
environments, and (3) the interesting feature that the satellite
quenched fraction as a function of projected radial distance from the
central galaxy exhibits an ~r^-.15 slope, independent
of environment. The accurate prediction for the spatial distribution
of satellites is intriguing given the fact that we do not explicitly
model  satellite-specific processes after infall, and that in our
model the virial radius does not mark a special transition region in
the evolution of a satellite, contrary to most galaxy evolution
models.  The success of the model suggests that present-day galaxy SFR
is strongly correlated with halo mass assembly history.

